Markovian multivariate Hawkes population processes: Efficient evaluation of moments

We provide probabilistic and computational results on Markovian multivariate Hawkes processes and induced population processes. By applying the Markov property, we characterize in closed form a joint transform, bijective to the probability distribution, of the population process and its underlying intensity process. We demonstrate a method that exploits the transform to obtain analytic expressions for transient and stationary multivariate moments of any order, as well as auto- and cross-covariances. We reveal a nested sequence of block matrices that yields the moments in explicit form and brings important computational advantages. We also establish the asymptotic behavior of the intensity of the multivariate Hawkes process in its nearly unstable regime, under a specific parameterization. In extensive numerical experiments, we analyze the computational complexity, accuracy and efficiency of the established results.

==> F1.txt <==
x a b c
2 7.527189254760742465e-02 2.028557300567626898e-01 4.176266562048739917e-01
6 1.264562845230102484e-01 3.418689012527466042e-01 2.478486972758980222e+00
10 1.677427053451538141e-01 4.689285278320312611e-01 3.258355042045637084e+00
14 2.219854831695556585e-01 5.096561431884765181e-01 3.688678226469643384e+00
18 2.469426870346069225e-01 5.949522495269775613e-01 4.061366492995216682e+00
22 2.574971675872802512e-01 7.005263805389404519e-01 4.267204564830246127e+00
26 2.784297704696655495e-01 8.004809379577636497e-01 4.448670028397454068e+00
30 3.064251661300659291e-01 9.443493604660033736e-01 4.602476565682338538e+00
34 3.296368122100830078e-01 1.033744525909423784e+00 4.899252328682028867e+00
38 3.439600229263305442e-01 1.169779992103576749e+00 4.987987338606005849e+00



==> F2.txt <==
x a b c
2 2.333081722259521592e-03 1.747022151947021373e-01 -2.298684165042980121e-01
6 2.396239757537842012e-03 2.942094564437865989e-01 1.911773343355585686e+00
10 2.644141435623169074e-03 3.839557170867919922e-01 2.926034643911994415e+00
14 2.584699392318725447e-03 4.300025701522827148e-01 3.301077906193111922e+00
18 2.442135810852050660e-03 4.583076953887939564e-01 3.632585723263356492e+00
22 2.426002025604247908e-03 5.081786394119263139e-01 3.977854595271285820e+00
26 2.464770317077636524e-03 5.876128911972046120e-01 4.227363078861885448e+00
30 2.522834539413452114e-03 6.799224615097045898e-01 4.307060774077124954e+00
34 2.566617012023925896e-03 6.935487747192382590e-01 4.531376671138328760e+00
38 2.530017852783203285e-03 6.920019149780273215e-01 4.580608282609262893e+00



==> F3a.txt <==
x Q2Q2_tau_sim Q2Q2_tau Q2Q1_tau_sim Q2Q1_tau 
0.25 2.89 2.96 2.00 2.05
0.50 2.64 2.74 2.09 2.20
0.75 2.54 2.57 2.26 2.30
1.00 2.36 2.44 2.38 2.36
1.25 2.27 2.34 2.41 2.39
1.50 2.15 2.25 2.46 2.40
1.75 2.06 2.17 2.45 2.40
2.00 2.04 2.11 2.40 2.39
2.25 2.00 2.05 2.29 2.37
2.50 1.97 2.00 2.35 2.34
2.75 1.80 1.96 2.30 2.32
3.00 1.83 1.91 2.25 2.29
3.25 1.82 1.88 2.25 2.26
3.50 1.80 1.84 2.21 2.23
3.75 1.79 1.81 2.24 2.20
4.00 1.80 1.78 2.21 2.18
4.25 1.71 1.76 2.12 2.16
4.50 1.74 1.74 2.19 2.14
4.75 1.67 1.72 2.08 2.12
5.00 1.63 1.70 2.06 2.10
5.25 1.69 1.69 2.10 2.08
5.50 1.63 1.67 2.06 2.07
5.75 1.61 1.66 2.02 2.05
6.00 1.62 1.65 2.03 2.04
6.25 1.62 1.64 2.00 2.03
6.50 1.61 1.63 1.99 2.02
6.75 1.59 1.62 2.04 2.01
7.00 1.61 1.61 2.01 2.00
7.25 1.65 1.61 1.99 1.99
7.50 1.62 1.60 2.00 1.98
7.75 1.58 1.60 1.96 1.98
8.00 1.57 1.59 1.93 1.97
8.25 1.59 1.59 2.00 1.97
8.50 1.58 1.58 1.93 1.96
8.75 1.52 1.58 1.88 1.96
9.00 1.56 1.58 1.94 1.95
9.25 1.51 1.57 1.93 1.95
9.50 1.56 1.57 1.93 1.95
9.70 1.52 1.56 1.93 1.94
10.0 1.54 1.56 1.95 1.94


==> F3b.txt <==
x Q1Q2_tau_sim Q1Q2_tau Q1Q1_tau_sim Q1Q1_tau 
0.25 2.01 2.06 3.95 4.08
0.50 2.11 2.22 3.81 4.01
0.75 2.23 2.33 3.77 3.88
1.00 2.28 2.39 3.63 3.73
1.25 2.37 2.41 3.57 3.58
1.50 2.38 2.39 3.47 3.44
1.75 2.28 2.36 3.28 3.31
2.00 2.37 2.33 3.16 3.19
2.25 2.35 2.30 3.04 3.09
2.50 2.29 2.27 2.97 3.01
2.75 2.19 2.24 2.88 2.93
3.00 2.12 2.21 2.78 2.86
3.25 2.17 2.16 2.79 2.81
3.50 2.20 2.13 2.81 2.75
3.75 2.13 2.11 2.70 2.71
4.00 2.07 2.09 2.65 2.67
4.25 2.07 2.08 2.58 2.64
4.50 2.02 2.06 2.55 2.61
4.75 2.10 2.05 2.53 2.58
5.00 1.96 2.03 2.53 2.56
5.25 1.95 2.02 2.51 2.54
5.50 1.97 2.01 2.51 2.52
5.75 1.98 2.00 2.48 2.51
6.00 1.98 1.99 2.50 2.49
6.25 1.93 1.98 2.47 2.48
6.50 1.85 1.98 2.50 2.47
6.75 1.97 1.97 2.51 2.46
7.00 1.97 1.97 2.43 2.45
7.25 1.92 1.96 2.45 2.44
7.50 1.93 1.96 2.42 2.43
7.75 1.97 1.95 2.41 2.43
8.00 1.97 1.95 2.41 2.42
8.25 1.96 1.95 2.42 2.42
8.50 1.95 1.94 2.32 2.41
8.75 1.95 1.94 2.41 2.41
9.00 1.97 1.94 2.34 2.41
9.25 1.96 1.93 2.38 2.40
9.50 1.92 1.93 2.39 2.40
9.70 1.99 1.93 2.39 2.40
10.0 1.93 1.92 2.35 2.40


==> F3c.txt <==
x L2L2_tau_sim L2L2_tau L2L1_tau_sim L2L1_tau 
0.25 10.61 10.94 6.28 6.41
0.50 10.36 10.62 6.10 6.18
0.75 10.21 10.32 6.02 5.99
1.00 9.94 10.04 5.94 5.83
1.25 9.81 9.78 5.81 5.70
1.50 9.54 9.55 5.68 5.58
1.75 9.34 9.33 5.55 5.47
2.00 9.03 9.14 5.36 5.38
2.25 8.80 8.97 5.19 5.29
2.50 8.56 8.81 5.10 5.22
2.75 8.43 8.67 4.99 5.16
3.00 8.41 8.54 4.99 5.10
3.25 8.27 8.42 4.95 5.05
3.50 8.21 8.32 4.88 4.99
3.75 8.06 8.22 4.80 4.95
4.00 7.97 8.14 4.82 4.92
4.25 7.94 8.06 4.74 4.88
4.50 7.95 8.00 4.73 4.85
4.75 7.90 7.93 4.75 4.82
5.00 7.90 7.88 4.73 4.80
5.25 7.78 7.74 4.71 4.77
5.50 7.73 7.71 4.63 4.75
5.75 7.59 7.67 4.56 4.73
6.00 7.57 7.64 4.61 4.71
6.25 7.68 7.61 4.71 4.70
6.50 7.53 7.59 4.70 4.69
6.75 7.50 7.57 4.70 4.68
7.00 7.55 7.55 4.61 4.67
7.25 7.46 7.53 4.58 4.66
7.50 7.37 7.51 4.56 4.65
7.75 7.37 7.50 4.50 4.64
8.00 7.40 7.49 4.55 4.63
8.25 7.42 7.48 4.57 4.62
8.50 7.49 7.47 4.58 4.62
8.75 7.36 7.47 4.51 4.61
9.00 7.34 7.46 4.54 4.61
9.25 7.36 7.46 4.56 4.60
9.50 7.37 7.45 4.58 4.60
9.70 7.43 7.45 4.56 4.59
10.0 7.39 7.44 4.60 4.59


==> F3d.txt <==
x L1L2_tau_sim L1L2_tau L1L1_tau_sim L1L1_tau 
0.25 6.28 6.43 5.53 5.61
0.50 6.43 6.58 4.93 5.00
0.75 6.53 6.62 4.55 4.59
1.00 6.54 6.59 4.39 4.32
1.25 6.54 6.53 4.14 4.12
1.50 6.43 6.45 3.96 3.98
1.75 6.35 6.36 3.87 3.88
2.00 6.22 6.27 3.76 3.80
2.25 6.07 6.19 3.63 3.73
2.50 5.97 6.11 3.57 3.68
2.75 5.90 6.03 3.50 3.63
3.00 5.90 5.97 3.53 3.60
3.25 5.79 5.91 3.48 3.56
3.50 5.77 5.85 3.47 3.54
3.75 5.67 5.80 3.49 3.51
4.00 5.60 5.75 3.44 3.49
4.25 5.60 5.71 3.48 3.47
4.50 5.57 5.67 3.43 3.46
4.75 5.50 5.64 3.39 3.44
5.00 5.46 5.61 3.36 3.42
5.25 5.37 5.58 3.41 3.41
5.50 5.37 5.55 3.38 3.40
5.75 5.44 5.52 3.38 3.39
6.00 5.34 5.49 3.36 3.38
6.25 5.40 5.47 3.38 3.37
6.50 5.39 5.45 3.39 3.37
6.75 5.32 5.44 3.37 3.36
7.00 5.32 5.43 3.34 3.36
7.25 5.34 5.42 3.31 3.35
7.50 5.33 5.41 3.30 3.35
7.75 5.36 5.40 3.29 3.34
8.00 5.36 5.39 3.28 3.34
8.25 5.38 5.39 3.31 3.34
8.50 5.40 5.38 3.32 3.33
8.75 5.33 5.38 3.21 3.33
9.00 5.34 5.37 3.34 3.33
9.25 5.36 5.37 3.26 3.32
9.50 5.37 5.36 3.28 3.32
9.70 5.33 5.36 3.29 3.32
10.0 5.39 5.36 3.28 3.31


==> F4a.txt <==
x a b c
2.000000000000000000e+00	6.771766761921593769e-01 	1.353853160620976936e+00 	2.030529784536327931e+00 
2.080808080808080884e+00 	7.191325172080098582e-01 	1.395809008946646834e+00 	2.072485644974753072e+00 
2.161616161616161769e+00 	7.636029993004500582e-01 	1.440279499954510989e+00 	2.116956149989190905e+00 
2.242424242424242209e+00 	8.099957263293378062e-01 	1.486672237443698030e+00 	2.163348903248762944e+00 
2.323232323232323093e+00 	8.577768010349373640e-01 	1.534453324061324508e+00 	2.211130007248152118e+00 
2.404040404040403978e+00 	9.065034386824821766e-01 	1.583179974961268499e+00 	2.259856676978033718e+00 
2.484848484848484862e+00 	9.558013986240565529e-01 	1.632477949372490578e+00 	2.309154671502611222e+00 
2.565656565656565746e+00 	1.005353874299785844e+00 	1.682030440608772714e+00 	2.358707183971908705e+00 
2.646464646464646631e+00 	1.054893742037044113e+00 	1.731570324870479460e+00 	2.408247090429416204e+00 
2.727272727272727515e+00 	1.104203341813270178e+00 	1.780879942011925898e+00 	2.457556730580789939e+00 
2.808080808080807955e+00 	1.153100338983747974e+00 	1.829776957269491078e+00 	2.506453769522964947e+00 
2.888888888888888840e+00 	1.201434458226069424e+00 	1.878111095209855641e+00 	2.554787931694058045e+00 
2.969696969696969724e+00 	1.249083240390413962e+00 	1.925759896579171127e+00 	2.602436757722537131e+00 
3.050505050505050608e+00 	1.295947110155459825e+00 	1.972623785959859433e+00 	2.649300672083687580e+00 
3.131313131313131493e+00 	1.341944352726942569e+00 	2.018621048469171342e+00 	2.695297959796394416e+00 
3.212121212121211933e+00 	1.387011116900649377e+00 	2.063687832820071399e+00 	2.740364769483027985e+00 
3.292929292929293261e+00 	1.431105439127056123e+00 	2.107782175386430090e+00 	2.784459137437078624e+00 
3.373737373737373701e+00 	1.474193146699276369e+00 	2.150869903405294714e+00 	2.827546890835086479e+00 
3.454545454545454586e+00 	1.516246860212011605e+00 	2.192923637406640758e+00 	2.869600650138859343e+00 
3.535353535353535470e+00 	1.557250970994461525e+00 	2.233927768669263791e+00 	2.910604806575234349e+00 
3.616161616161616355e+00 	1.597194921450828531e+00 	2.273871739548960491e+00 	2.950548802451269381e+00 
3.696969696969697239e+00 	1.636075744258280729e+00 	2.312752582680155378e+00 	2.989429670356646973e+00 
3.777777777777777679e+00 	1.673895623380938780e+00 	2.350572481988999485e+00 	3.027249594181102843e+00 
3.858585858585859008e+00 	1.710662636913440338e+00 	2.387339515443120952e+00 	3.064016651765810728e+00 
3.939393939393939448e+00 	1.746387875745103457e+00 	2.423064774180194725e+00 	3.099741934497912688e+00 
4.020202020202020776e+00 	1.781084462844750860e+00 	2.457761380870948642e+00 	3.134438564751818035e+00 
4.101010101010101216e+00 	1.814767929238736421e+00 	2.491444866610459385e+00 	3.168122073692325458e+00 
4.181818181818181657e+00 	1.847455845728540602e+00 	2.524132802182221802e+00 	3.200810032088274859e+00 
4.262626262626262985e+00 	1.879167246541246783e+00 	2.555844221795999793e+00 	3.232521474133109862e+00 
4.343434343434343425e+00 	1.909922396670316047e+00 	2.586599390431598700e+00 	3.263276664795200510e+00 
4.424242424242423866e+00 	1.939743169714347459e+00 	2.616420181674183887e+00 	3.293097477650386296e+00 
4.505050505050505194e+00 	1.968650914048852840e+00 	2.645327943895381395e+00 	3.322005261067517701e+00 
4.585858585858586522e+00 	1.996668055278094656e+00 	2.673345102684243635e+00 	3.350022440623101616e+00 
4.666666666666666963e+00 	2.023817737674682427e+00 	2.700494802312269904e+00 	3.377172160590302674e+00 
4.747474747474747403e+00 	2.050121925183057137e+00 	2.726799006717572915e+00 	3.403476384904124963e+00 
4.828282828282828731e+00 	2.075603795821057140e+00 	2.752280893914327287e+00 	3.428958291576522655e+00 
4.909090909090909172e+00 	2.100286188630340334e+00 	2.776963302941859446e+00 	3.453640719648265467e+00 
4.989898989898989612e+00 	2.124192151894854774e+00 	2.800869282086337897e+00 	3.477546717408963595e+00 
5.070707070707070940e+00 	2.147341377619405023e+00 	2.824018523342242126e+00 	3.500695976846324164e+00 
5.151515151515152269e+00 	2.169758195558757485e+00 	2.846435356474219525e+00 	3.523112827736540886e+00 
5.232323232323232709e+00 	2.191463216575040285e+00 	2.868140392341844702e+00 	3.544817880940298593e+00 
5.313131313131313149e+00 	2.212477354611608327e+00 	2.889154544889915854e+00 	3.565832050405282061e+00 
5.393939393939394478e+00 	2.232821700264731035e+00 	2.909498904715590584e+00 	3.586176426732534672e+00 
5.474747474747474918e+00 	2.252516779233992850e+00 	2.929193997520673776e+00 	3.605871535627969138e+00 
5.555555555555555358e+00 	2.271581532281352622e+00 	2.948258764076450156e+00 	3.624936317874527525e+00 
5.636363636363636687e+00 	2.290035845136983994e+00 	2.966713090114203588e+00 	3.643390659207046411e+00 
5.717171717171718015e+00 	2.307899074742048029e+00 	2.984576332569655044e+00 	3.661253916557472010e+00 
5.797979797979798455e+00 	2.325189013057560317e+00 	3.001866283424137194e+00 	3.678543881930340653e+00 
5.878787878787878896e+00 	2.341923530042588908e+00 	3.018600812624616658e+00 	3.695278425261849797e+00 
5.959595959595960224e+00 	2.358120401333207994e+00 	3.034797695828594932e+00 	3.711475322232926644e+00 
6.040404040404040664e+00 	2.373796378705272936e+00 	3.050473684804488883e+00 	3.727151324607769212e+00 
6.121212121212121993e+00 	2.388967692414811772e+00 	3.065645009816431177e+00 	3.742322662658725818e+00 
6.202020202020202433e+00 	2.403650588279071521e+00 	3.080327916680780653e+00 	3.757005582203376548e+00 
6.282828282828282873e+00 	2.417860304853358677e+00 	3.094537643977823826e+00 	3.771215321850207580e+00 
6.363636363636364202e+00 	2.431611843601411138e+00 	3.108289193152535823e+00 	3.784966883026208428e+00 
6.444444444444444642e+00 	2.444919837800152429e+00 	3.121597197506376098e+00 	3.798274899058262655e+00 
6.525252525252525970e+00 	2.457798634119323644e+00 	3.134476003698538626e+00 	3.811153716597903696e+00 
6.606060606060606410e+00 	2.470261715065036334e+00 	3.146939094258893732e+00 	3.823616818199426781e+00 
6.686868686868686851e+00 	2.482322436338058047e+00 	3.158999824878216955e+00 	3.835677559545280779e+00 
6.767676767676768179e+00 	2.493993722764376031e+00 	3.170671120387824615e+00 	3.847348865474109481e+00 
6.848484848484848619e+00 	2.505288166095520630e+00 	3.181965572560563338e+00 	3.858643327781297039e+00 
6.929292929292929948e+00 	2.516217779064189308e+00 	3.192895194119582669e+00 	3.869572959182221439e+00 
7.010101010101010388e+00 	2.526794136173404759e+00 	3.203471559578119354e+00 	3.880149334200555522e+00 
7.090909090909091717e+00 	2.537028952521946934e+00 	3.213706384035286412e+00 	3.890384167938187865e+00 
7.171717171717172157e+00 	2.546922752249991539e+00 	3.223600191614273136e+00 	3.900277984500766237e+00 
7.252525252525252597e+00 	2.556511137658312727e+00 	3.233188584724877579e+00 	3.909866386410887351e+00 
7.333333333333333925e+00 	2.565787662203500297e+00 	3.242465116689130511e+00 	3.919142926856244991e+00 
7.414141414141414366e+00 	2.574762533080088289e+00 	3.251439994797045152e+00 	3.928117813223108712e+00 
7.494949494949495694e+00 	2.583446823596569075e+00 	3.260124292374100285e+00 	3.936802118854609844e+00 
7.575757575757576134e+00 	2.591849096381548812e+00 	3.268526571941210435e+00 	3.945204406165525590e+00 
7.656565656565657463e+00 	2.599979435448540599e+00 	3.276656917622911003e+00 	3.953334759392745923e+00 
7.737373737373737903e+00 	2.607847798967943831e+00 	3.284525287564288298e+00 	3.961203136656821222e+00 
7.818181818181818343e+00 	2.615461076377556537e+00 	3.292138571254654700e+00 	3.968816427499355370e+00 
7.898989898989899672e+00 	2.622827819923845283e+00 	3.299505320850881773e+00 	3.976183183988846181e+00 
7.979797979797980112e+00 	2.629957018825068715e+00 	3.306634525581886308e+00 	3.983312395366311875e+00 
8.060606060606062329e+00 	2.636855344742561336e+00 	3.313532857205037097e+00 	3.990210733484489403e+00 
8.141414141414141881e+00 	2.643530069383004388e+00 	3.320207587376722280e+00 	3.996885469951694247e+00 
8.222222222222221433e+00 	2.649989312036193922e+00 	3.326666835383629284e+00 	4.003344724051394188e+00 
8.303030303030304538e+00 	2.656239644147628809e+00 	3.332917172711225007e+00 	4.009595067310023353e+00 
8.383838383838384090e+00 	2.662285984911139103e+00 	3.338963518572102274e+00 	4.015641418961046760e+00 
8.464646464646465418e+00 	2.668135938204030388e+00 	3.344813476727104273e+00 	4.021491382648068047e+00 
8.545454545454546746e+00 	2.673797316098736054e+00 	3.350474859412311268e+00 	4.027152770771924573e+00 
8.626262626262626299e+00 	2.679276823002285646e+00 	3.355954370871661041e+00 	4.032632287413684402e+00 
8.707070707070707627e+00 	2.684578762672917840e+00 	3.361256315016603047e+00 	4.037934236640228214e+00 
8.787878787878788955e+00 	2.689707723541268081e+00 	3.366385280269890146e+00 	4.043063206865427084e+00 
8.868686868686868507e+00 	2.694670652534592037e+00 	3.371348213414782080e+00 	4.048026144730321185e+00 
8.949494949494949836e+00 	2.699473450569866984e+00 	3.376151015515249654e+00 	4.052828951445097694e+00 
9.030303030303031164e+00 	2.704122107993756075e+00 	3.380799676937162879e+00 	4.057477617397720060e+00 
9.111111111111110716e+00 	2.708619087347208243e+00 	3.385296660067149688e+00 	4.061974604819051926e+00 
9.191919191919193821e+00 	2.712969794370745369e+00 	3.389647370811044169e+00 	4.066325319780794700e+00 
9.272727272727273373e+00 	2.717179521155355104e+00 	3.393857101188668679e+00 	4.070535054233825889e+00 
9.353535353535352925e+00 	2.721253930951350597e+00 	3.397931514513619078e+00 	4.074609471553913842e+00 
9.434343434343436030e+00 	2.725196513518102215e+00 	3.401874100406820922e+00 	4.078552061225093617e+00 
9.515151515151515582e+00 	2.729009949996252793e+00 	3.405687540172230854e+00 	4.082365504714191573e+00 
9.595959595959596911e+00 	2.732699294782925392e+00 	3.409376888133586192e+00 	4.086054856272225422e+00 
9.676767676767678239e+00 	2.736268852502443671e+00 	3.412946448922316023e+00 	4.089624420538950922e+00 
9.757575757575757791e+00 	2.739723413730410506e+00 	3.416401013123460118e+00 	4.093078988109066785e+00 
9.838383838383839120e+00 	2.743067398465748319e+00 	3.419745000738161345e+00 	4.096422978985825303e+00 
9.919191919191920448e+00 	2.746302557310675851e+00 	3.422980162444466679e+00 	4.099658143923767817e+00 
1.000000000000000000e+01	2.749431880462505084e+00	3.426109488253392676e+00	4.102787472748281594e+00

==> F4b.txt <==
x a b c
2.000000000000000000e+00	5.855992193897838760e-01 	1.170697453680978439e+00 	1.755795713938172575e+00 
2.080808080808080884e+00 	6.326847419699700437e-01 	1.217775682507874269e+00 	1.802866652265610270e+00 
2.161616161616161769e+00 	6.925380189550858212e-01 	1.277634296848081608e+00 	1.862730610150872934e+00 
2.242424242424242209e+00 	7.644746045418887581e-01 	1.349571262607947464e+00 	1.934667964191090661e+00 
2.323232323232323093e+00 	8.475339134205216451e-01 	1.432633546764586541e+00 	2.017733234043237900e+00 
2.404040404040403978e+00 	9.405924268968920421e-01 	1.525694586322824176e+00 	2.110796811951237473e+00 
2.484848484848484862e+00 	1.042470275240930278e+00 	1.627572382950466690e+00 	2.212674572084932123e+00 
2.565656565656565746e+00 	1.151980413095233580e+00 	1.737079604524184973e+00 	2.322178893444878156e+00 
2.646464646464646631e+00 	1.268000348910863329e+00 	1.853099848992449505e+00 	2.438199464681272133e+00 
2.727272727272727515e+00 	1.389450331162043417e+00 	1.974550041816082402e+00 	2.559649887092203535e+00 
2.808080808080807955e+00 	1.515341400155841400e+00 	2.100441596666760447e+00 	2.685541948093620235e+00 
2.888888888888888840e+00 	1.644772325173806005e+00 	2.229874371599376737e+00 	2.814976593863953269e+00 
2.969696969696969724e+00 	1.776918851561233748e+00 	2.362020029696413559e+00 	2.947121405538529082e+00 
3.050505050505050608e+00 	1.911038869303493426e+00 	2.496132998544995374e+00 	3.081227348256202703e+00 
3.131313131313131493e+00 	2.046432105447844929e+00 	2.631520260535008759e+00 	3.216608658563693268e+00 
3.212121212121211933e+00 	2.182624841163133489e+00 	2.767720705504309819e+00 	3.352816835864936174e+00 
3.292929292929293261e+00 	2.319152644703721844e+00 	2.904255960319909846e+00 	3.489359565940878483e+00 
3.373737373737373701e+00 	2.455480725840955891e+00 	3.040584365034384007e+00 	3.625688317484907941e+00 
3.454545454545454586e+00 	2.591242977416402749e+00 	3.176344846988611081e+00 	3.761447053267335860e+00 
3.535353535353535470e+00 	2.726142046934795893e+00 	3.311240507897116103e+00 	3.896339329534729501e+00 
3.616161616161616355e+00 	2.859880857656232678e+00 	3.444977132512959450e+00 	4.030073791397814631e+00 
3.696969696969697239e+00 	2.992250700222579773e+00 	3.577346802082824517e+00 	4.162443311115239908e+00 
3.777777777777777679e+00 	3.123052323928936502e+00 	3.708149612788738558e+00 	4.293247332239818803e+00 
3.858585858585859008e+00 	3.252096099338022128e+00 	3.837193902860588146e+00 	4.422292160727325339e+00 
3.939393939393939448e+00 	3.379241051036678378e+00 	3.964338675338108686e+00 	4.549436776773603697e+00 
4.020202020202020776e+00 	3.504379649801402596e+00 	4.089476611676428952e+00 	4.674574072909985389e+00 
4.101010101010101216e+00 	3.627420168601809269e+00 	4.212516491009146158e+00 	4.797613334727419243e+00 
4.181818181818181657e+00 	3.748289175139314811e+00 	4.333384912273899658e+00 	4.918481192689881709e+00 
4.262626262626262985e+00 	3.866923759236843061e+00 	4.452019103656575716e+00 	5.037115013421662013e+00 
4.343434343434343425e+00 	3.983274254781080437e+00 	4.568369925306766000e+00 	5.153466181725859130e+00 
4.424242424242423866e+00 	4.097329481368312543e+00 	4.682425036119939321e+00 	5.267521197948038747e+00 
4.505050505050505194e+00 	4.209036950917262487e+00 	4.794132349623481559e+00 	5.379228375811031526e+00 
4.585858585858586522e+00 	4.318403466812027247e+00 	4.903499198491350519e+00 	5.488595578105071482e+00 
4.666666666666666963e+00 	4.425421700176120687e+00 	5.010516877316428364e+00 	5.595612721678918433e+00 
4.747474747474747403e+00 	4.530082113604676053e+00 	5.115177509541375400e+00 	5.700273592172781179e+00 
4.828282828282828731e+00 	4.632406512988291425e+00 	5.217501969575251586e+00 	5.802598132310171408e+00 
4.909090909090909172e+00 	4.732391322389110755e+00 	5.317486620745533799e+00 	5.902582643350704927e+00 
4.989898989898989612e+00 	4.830064289766275110e+00 	5.415158406328463236e+00 	6.000253265219644305e+00 
5.070707070707070940e+00 	4.925438237195808533e+00 	5.510533516854543734e+00 	6.095629556589043929e+00 
5.151515151515152269e+00 	5.018542110247516952e+00 	5.603638026812049588e+00 	6.188734720504657005e+00 
5.232323232323232709e+00 	5.109418109762807525e+00 	5.694515060426697417e+00 	6.279612805348017801e+00 
5.313131313131313149e+00 	5.198069035775505498e+00 	5.783167057503840525e+00 	6.368265890358120629e+00 
5.393939393939394478e+00 	5.284527734267726373e+00 	5.869627028775742161e+00 	6.454727150447954642e+00 
5.474747474747474918e+00 	5.368837736241249381e+00 	5.953938170055012691e+00 	6.539039446561842439e+00 
5.555555555555555358e+00 	5.451025023683290449e+00 	6.036127252676044108e+00 	6.621230340235117140e+00 
5.636363636363636687e+00 	5.531117931093985085e+00 	6.116222185148481927e+00 	6.701327313195013957e+00 
5.717171717171718015e+00 	5.609162883304505520e+00 	6.194268860747884631e+00 	6.779375726613412922e+00 
5.797979797979798455e+00 	5.685194433711409978e+00 	6.270302276181134005e+00 	6.855411021325219068e+00 
5.878787878787878896e+00 	5.759241429414923452e+00 	6.344351492333306197e+00 	6.929462472470460099e+00 
5.959595959595960224e+00 	5.831347184665242267e+00 	6.416459287532445543e+00 	7.001572320386788562e+00 
6.040404040404040664e+00 	5.901581289000320751e+00 	6.486696082751350900e+00 	7.071811819924498366e+00 
6.121212121212121993e+00 	5.969887987027989062e+00 	6.555004428225498003e+00 	7.140121826369183466e+00 
6.202020202020202433e+00 	6.036381041915402257e+00 	6.621499430063300551e+00 	7.206618787759609290e+00 
6.282828282828282873e+00 	6.101095031277407266e+00 	6.686215610297423950e+00 	7.271337171012261180e+00 
6.363636363636364202e+00 	6.164050124458066549e+00 	6.749172961024203943e+00 	7.334296791242406854e+00 
6.444444444444444642e+00 	6.225293547180244857e+00 	6.810418764545223880e+00 	7.395544987034698536e+00 
6.525252525252525970e+00 	6.284848524037289330e+00 	6.869975932144040343e+00 	7.455104357036766771e+00 
6.606060606060606410e+00 	6.342755649396032425e+00 	6.927885451029496267e+00 	7.513016280118764101e+00 
6.686868686868686851e+00 	6.399067707455890819e+00 	6.984199862565153794e+00 	7.569333055821454437e+00 
6.767676767676768179e+00 	6.453812438919222849e+00 	7.038946705649946622e+00 	7.624082021321246572e+00 
6.848484848484848619e+00 	6.507012656834767483e+00 	7.092148885667205249e+00 	7.677286172935337660e+00 
6.929292929292929948e+00 	6.558715210267235918e+00 	7.143853353748950141e+00 	7.728992566094811778e+00 
7.010101010101010388e+00 	6.608960268173085240e+00 	7.194100384362830169e+00 	7.779241578970331972e+00 
7.090909090909091717e+00 	6.657774515067467647e+00 	7.242916228811184354e+00 	7.828059030408018870e+00 
7.171717171717172157e+00 	6.705235961613315254e+00 	7.290393090057662562e+00 	7.875551315726406543e+00 
7.252525252525252597e+00 	6.751278994601346284e+00 	7.336431571373022820e+00 	7.921585254223813877e+00 
7.333333333333333925e+00 	6.796005105209845354e+00 	7.381155992542556277e+00 	7.966307993886724503e+00 
7.414141414141414366e+00 	6.839443634532713645e+00 	7.424595353096899331e+00 	8.009748194524828335e+00 
7.494949494949495694e+00 	6.881627695362762864e+00 	7.466780838195807846e+00 	8.051935111833696368e+00 
7.575757575757576134e+00 	6.922595854053146702e+00 	7.507752109499902460e+00 	8.092909503614672317e+00 
7.656565656565657463e+00 	6.962355885078558515e+00 	7.547515623668994422e+00 	8.132676509287138700e+00 
7.737373737373737903e+00 	7.000957600809831760e+00 	7.586119532620067218e+00 	8.171282618152769572e+00 
7.818181818181818343e+00 	7.038431950574622675e+00 	7.623596982452623294e+00 	8.208763175267424828e+00 
7.898989898989899672e+00 	7.074789220848185067e+00 	7.659957685135649896e+00 	8.245127317880207585e+00 
7.979797979797980112e+00 	7.110075259735294750e+00 	7.695246286470982966e+00 	8.280418487781764370e+00 
8.060606060606062329e+00 	7.144321366942342877e+00 	7.729495273787442500e+00 	8.314670362996151809e+00 
8.141414141414141881e+00 	7.177547637400360614e+00 	7.762725070310727560e+00 	8.347903691164464846e+00 
8.222222222222221433e+00 	7.209783463766384237e+00 	7.794963822766098005e+00 	8.380145376083081743e+00 
8.303030303030304538e+00 	7.240912034636513894e+00 	7.826090979249196167e+00 	8.411271124007864586e+00 
8.383838383838384090e+00 	7.271409422065080896e+00 	7.856595992830008868e+00 	8.441783770289308819e+00 
8.464646464646465418e+00 	7.300787132891945141e+00 	7.885980508821711865e+00 	8.471175096810210192e+00 
8.545454545454546746e+00 	7.329355860082986673e+00 	7.914553973746892623e+00 	8.499753305304356132e+00 
8.626262626262626299e+00 	7.357154138003210164e+00 	7.942353781454944084e+00 	8.527554648209680010e+00 
8.707070707070707627e+00 	7.383973638307177012e+00 	7.969174823321203860e+00 	8.554377236523148298e+00 
8.787878787878788955e+00 	7.409883614679288577e+00 	7.995089071609084996e+00 	8.580295761668590870e+00 
8.868686868686868507e+00 	7.435246557735257333e+00 	8.020455905300346799e+00 	8.605666491144997821e+00 
8.949494949494949836e+00 	7.459622071631276441e+00 	8.044833883016833553e+00 	8.630046937089165482e+00 
9.030303030303031164e+00 	7.483408763223055260e+00 	8.068621799696943597e+00 	8.653836083778529087e+00 
9.111111111111110716e+00 	7.506432315234302877e+00 	8.091652647200582749e+00 	8.676874231193032472e+00 
9.191919191919193821e+00 	7.528791168496312913e+00 	8.114012716947508252e+00 	8.699235521663535309e+00 
9.272727272727273373e+00 	7.550153822789297919e+00 	8.135378199397475640e+00 	8.720603836614088777e+00 
9.353535353535352925e+00 	7.571275659077685738e+00 	8.156503310788059125e+00 	8.741732226833502040e+00 
9.434343434343436030e+00 	7.591335184942777481e+00 	8.176567280603192600e+00 	8.761800644736251087e+00 
9.515151515151515582e+00 	7.611111941394780978e+00 	8.196351525749784983e+00 	8.781592382685776244e+00 
9.595959595959596911e+00 	7.630301063902173553e+00 	8.215549578765239502e+00 	8.800799369813027795e+00 
9.676767676767678239e+00 	7.648587794479368540e+00 	8.233845662097218465e+00 	8.819104809301375525e+00 
9.757575757575757791e+00 	7.666636039358412091e+00 	8.251901790792294022e+00 	8.837168825314833498e+00 
9.838383838383839120e+00 	7.684007773518167106e+00 	8.269278800118547323e+00 	8.854551113513743132e+00 
9.919191919191920448e+00 	7.700721542886610038e+00 	8.285998423266120128e+00 	8.871276593584436654e+00 
1.000000000000000000e+01	7.717020303980398843e+00	8.302304457913679769e+00	8.887589904754261028e+00

==> F4c.txt <==
x a b c 
2.000000000000000000e+00	1.000250190717810739e+00 	2.496492999654553557e+01 	4.993200098430938993e+01 
2.080808080808080884e+00 	1.021399086413965485e+00 	2.227690663922543379e+01 	4.442081352530669136e+01 
2.161616161616161769e+00 	1.044200431508879312e+00 	1.994710883604677676e+01 	3.963962155296751888e+01 
2.242424242424242209e+00 	1.068219177135620868e+00 	1.792448453325001623e+01 	3.548453820537367420e+01 
2.323232323232323093e+00 	1.093162523043478274e+00 	1.616759922977239938e+01 	3.187120072775506685e+01 
2.404040404040403978e+00 	1.118761684225644260e+00 	1.464002994576041239e+01 	2.872547647344381261e+01 
2.484848484848484862e+00 	1.144789857538186517e+00 	1.331040558930907025e+01 	2.598351904575690696e+01 
2.565656565656565746e+00 	1.171063372387926016e+00 	1.215190916374864116e+01 	2.359074569190811133e+01 
2.646464646464646631e+00 	1.197430548272704343e+00 	1.114148629721034567e+01 	2.150022939921347742e+01 
2.727272727272727515e+00 	1.223752872922534429e+00 	1.025887450406714940e+01 	1.967073436828403743e+01 
2.808080808080807955e+00 	1.249919328378035210e+00 	9.486756300790210261e+00 	1.806701213004513562e+01 
2.888888888888888840e+00 	1.275838605821588700e+00 	8.810216454258389618e+00 	1.665870054483453799e+01 
2.969696969696969724e+00 	1.301436571061409531e+00 	8.216418765247034628e+00 	1.541966584613352254e+01 
3.050505050505050608e+00 	1.326651112988908032e+00 	7.694237633847023083e+00 	1.432725526129507898e+01 
3.131313131313131493e+00 	1.351437138637612279e+00 	7.234229728146690519e+00 	1.336223369045597131e+01 
3.212121212121211933e+00 	1.375759003519383405e+00 	6.828229902360982706e+00 	1.250796637238338249e+01 
3.292929292929293261e+00 	1.399576487505438394e+00 	6.468790394854151415e+00 	1.174928837417965610e+01 
3.373737373737373701e+00 	1.422861203350112014e+00 	6.149624026614675110e+00 	1.107339210366753335e+01 
3.454545454545454586e+00 	1.445603161318032015e+00 	5.865654619071625220e+00 	1.046992357676712615e+01 
3.535353535353535470e+00 	1.467789869196489683e+00 	5.612279339839432168e+00 	9.929497930492248159e+00 
3.616161616161616355e+00 	1.489417283902838562e+00 	5.385641320953316047e+00 	9.444244617144658349e+00 
3.696969696969697239e+00 	1.510482380323918683e+00 	5.182330451525385406e+00 	9.007204239774523558e+00 
3.777777777777777679e+00 	1.530984983802108346e+00 	4.999393011867470094e+00 	8.612346283129012292e+00 
3.858585858585859008e+00 	1.550923895719646950e+00 	4.834159727753695179e+00 	8.254222087649475625e+00 
3.939393939393939448e+00 	1.570303654839344532e+00 	4.684437735736013408e+00 	7.928349713404725385e+00 
4.020202020202020776e+00 	1.589130048693876418e+00 	4.548305184220668984e+00 	7.630799258717568812e+00 
4.101010101010101216e+00 	1.607411684942272601e+00 	4.424142268159902969e+00 	7.358254587867985030e+00 
4.181818181818181657e+00 	1.625157239770635975e+00 	4.310514226248618463e+00 	7.107777303580364858e+00 
4.262626262626262985e+00 	1.642376900277797702e+00 	4.206192994078095104e+00 	6.876849450380473350e+00 
4.343434343434343425e+00 	1.659081068451806473e+00 	4.110098143849771901e+00 	6.663254286719655362e+00 
4.424242424242423866e+00 	1.675279682111674440e+00 	4.021262022655403001e+00 	6.465005804274559509e+00 
4.505050505050505194e+00 	1.690985466175298768e+00 	3.938913276523514639e+00 	6.280515875908387891e+00 
4.585858585858586522e+00 	1.706209686790693958e+00 	3.862326760691980887e+00 	6.108292246574831275e+00 
4.666666666666666963e+00 	1.720963647058093571e+00 	3.790870096034515413e+00 	5.947032014958275603e+00 
4.747474747474747403e+00 	1.735260622821255261e+00 	3.724047426692300711e+00 	5.795708967030632763e+00 
4.828282828282828731e+00 	1.749111824833837758e+00 	3.661358629605482307e+00 	5.653290330990823342e+00 
4.909090909090909172e+00 	1.762529229441534007e+00 	3.602394911531692223e+00 	5.518929000219441328e+00 
4.989898989898989612e+00 	1.775523877709628273e+00 	3.546778169335573772e+00 	5.391841503405325753e+00 
5.070707070707070940e+00 	1.788111292182370526e+00 	3.494291605067867401e+00 	5.271569043951096489e+00 
5.151515151515152269e+00 	1.800299642112257459e+00 	3.444557790376667761e+00 	5.157332514791890254e+00 
5.232323232323232709e+00 	1.812102127080161829e+00 	3.397383006955800866e+00 	5.048722656094351002e+00 
5.313131313131313149e+00 	1.823530100039216784e+00 	3.352554588712308714e+00 	4.945293444681198025e+00 
5.393939393939394478e+00 	1.834594491937124872e+00 	3.309873751912051354e+00 	4.846627641083012250e+00 
5.474747474747474918e+00 	1.845305551655629372e+00 	3.269160252139635681e+00 	4.752346565853438065e+00 
5.555555555555555358e+00 	1.855675106832599397e+00 	3.230295652144388185e+00 	4.662196086919312421e+00 
5.636363636363636687e+00 	1.865712981630962553e+00 	3.193127539769857748e+00 	4.575854794619083066e+00 
5.717171717171718015e+00 	1.875428075367446823e+00 	3.157507970574791045e+00 	4.493011362400767261e+00 
5.797979797979798455e+00 	1.884831813770526665e+00 	3.123373384324557023e+00 	4.413524116615330506e+00 
5.878787878787878896e+00 	1.893933920475321386e+00 	3.090635688182241658e+00 	4.337203072314665953e+00 
5.959595959595960224e+00 	1.902732263033612981e+00 	3.058974414353210491e+00 	4.263395904576028350e+00 
6.040404040404040664e+00 	1.911265076376067462e+00 	3.028913311559189303e+00 	4.193132794222953486e+00 
6.121212121212121993e+00 	1.919520153415010810e+00 	2.999933457009551496e+00 	4.125366442844446979e+00 
6.202020202020202433e+00 	1.927507348909451856e+00 	2.972003610591578138e+00 	4.060022858545342395e+00 
6.282828282828282873e+00 	1.935235820073488711e+00 	2.945084750234139293e+00 	3.997012856525983260e+00 
6.363636363636364202e+00 	1.942714057347694201e+00 	2.919136341240857746e+00 	3.936244838485758457e+00 
6.444444444444444642e+00 	1.949951168302210824e+00 	2.894134735586306739e+00 	3.877661070194493576e+00 
6.525252525252525970e+00 	1.956956109399499155e+00 	2.870054261213006441e+00 	3.821199834750821367e+00 
6.606060606060606410e+00 	1.963734532448802028e+00 	2.846820061015109538e+00 	3.766702366468144270e+00 
6.686868686868686851e+00 	1.970293520858312775e+00 	2.824393369591282621e+00 	3.714082137105889636e+00 
6.767676767676768179e+00 	1.976641157412251104e+00 	2.802758266010396682e+00 	3.663298243518631203e+00 
6.848484848484848619e+00 	1.982790757121155600e+00 	2.781981715275883005e+00 	3.614473616781355148e+00 
6.929292929292929948e+00 	1.988731467061022329e+00 	2.761743873104016700e+00 	3.566966305759478040e+00 
7.010101010101010388e+00 	1.994481944987747113e+00 	2.742232361149787856e+00 	3.521140113769249957e+00 
7.090909090909091717e+00 	2.000040709517647564e+00 	2.723290063949002082e+00 	3.476675892190361772e+00 
7.171717171717172157e+00 	2.005433040815352008e+00 	2.705211093958270752e+00 	3.434147540790299935e+00 
7.252525252525252597e+00 	2.010650239781197612e+00 	2.687718204904543384e+00 	3.392998246146139429e+00 
7.333333333333333925e+00 	2.015698423780687421e+00 	2.670795572544126806e+00 	3.353189308778370403e+00 
7.414141414141414366e+00 	2.020583056010716305e+00 	2.654424417567247119e+00 	3.314676681170913852e+00 
7.494949494949495694e+00 	2.025308370609324449e+00 	2.638569755535336014e+00 	3.277384522224147112e+00 
7.575757575757576134e+00 	2.029879531328604436e+00 	2.623211264775049401e+00 	3.241265950771343718e+00 
7.656565656565657463e+00 	2.034301410597127990e+00 	2.608338667150489343e+00 	3.206294898196682119e+00 
7.737373737373737903e+00 	2.038580928201527698e+00 	2.593968124219525606e+00 	3.172497159857456950e+00 
7.818181818181818343e+00 	2.042722513465933254e+00 	2.580076905144612631e+00 	3.139821719248536702e+00 
7.898989898989899672e+00 	2.046729116221612799e+00 	2.566626304155383842e+00 	3.108186490083708620e+00 
7.979797979797980112e+00 	2.050605493576274085e+00 	2.553609284014823899e+00 	3.077572142759499307e+00 
8.060606060606062329e+00 	2.054356575576843369e+00 	2.541019441478553631e+00 	3.047960462494225808e+00 
8.141414141414141881e+00 	2.057995506119514317e+00 	2.528977742934479522e+00 	3.019584666237085102e+00 
8.222222222222221433e+00 	2.061503706365375166e+00 	2.517127492194792815e+00 	2.991736020544699670e+00 
8.303030303030304538e+00 	2.064899529344188522e+00 	2.505688463630195706e+00 	2.964844006003053423e+00 
8.383838383838384090e+00 	2.068186451622100464e+00 	2.494647519279080683e+00 	2.938878179247983446e+00 
8.464646464646465418e+00 	2.071368434944043102e+00 	2.483992007188740025e+00 	2.913808583653088036e+00 
8.545454545454546746e+00 	2.074448827934172179e+00 	2.473707479504594353e+00 	2.889602234995236607e+00 
8.626262626262626299e+00 	2.077430550973646817e+00 	2.463776256256600128e+00 	2.866219997206598258e+00 
8.707070707070707627e+00 	2.080316947578042530e+00 	2.454183794159625620e+00 	2.843628696132194378e+00 
8.787878787878788955e+00 	2.083110979241631355e+00 	2.444915388137181012e+00 	2.821795225000922613e+00 
8.868686868686868507e+00 	2.085815369712640255e+00 	2.435956082853518723e+00 	2.800686213615399822e+00 
8.949494949494949836e+00 	2.088432696421671508e+00 	2.427290776000678996e+00 	2.780268144007669306e+00 
9.030303030303031164e+00 	2.090965539874201085e+00 	2.410781316930732388e+00 	2.760507502585052286e+00 
9.111111111111110716e+00 	2.093416034792627833e+00 	2.402906773221413772e+00 	2.741370328428249792e+00 
9.191919191919193821e+00 	2.095786690097911631e+00 	2.395280175461644845e+00 	2.722823697073328830e+00 
9.272727272727273373e+00 	2.098080110768951734e+00 	2.387901399693248550e+00 	2.704863744034002870e+00 
9.353535353535352925e+00 	2.100299686636830643e+00 	2.380760437326712164e+00 	2.687486682183326536e+00 
9.434343434343436030e+00 	2.102447571552201744e+00 	2.373847377574067607e+00 	2.670669833429228923e+00 
9.515151515151515582e+00 	2.104526017180918807e+00 	2.367152212234047148e+00 	2.654390617505275607e+00 
9.595959595959596911e+00 	2.106537177638090341e+00 	2.360664523458844144e+00 	2.638626356914586246e+00 
9.676767676767678239e+00 	2.108482787386845025e+00 	2.354379420918650823e+00 	2.623353974971376346e+00 
9.757575757575757791e+00 	2.110365391181368011e+00 	2.348292001495111414e+00 	2.608560837543016930e+00 
9.838383838383839120e+00 	2.112186669911531034e+00 	2.342395181390566350e+00 	2.594235184329551913e+00 
9.919191919191920448e+00 	2.113948592492698175e+00 	2.336687807952042562e+00	2.580360501704292986e+00 
1.000000000000000000e+01	2.115653369372916259e+00	2.496492999654553557e+00 	2.566932132514909704e+00

==> F4d.txt <==
x a b c		
2.000000000000000000e+00	4.744669119349120834e-03 	1.125445722327640397e-01 	2.249466527578078967e-01 
2.080808080808080884e+00 	3.548844374007948943e-01 	7.834822696172466294e+00 	1.566060352890099239e+01 
2.161616161616161769e+00 	6.500077251370361964e-01 	1.327547416024833637e+01 	2.643283457641587120e+01 
2.242424242424242209e+00 	9.029608635126740168e-01 	1.704848584416583890e+01 	3.387031467419160435e+01 
2.323232323232323093e+00 	1.123458918731868650e+00 	1.957507222254497492e+01 	3.879452255646674530e+01 
2.404040404040403978e+00 	1.318855186447405625e+00 	2.118187428343932766e+01 	4.186614510706442616e+01 
2.484848484848484862e+00 	1.494739433772188875e+00 	2.212081759278351001e+01 	4.360360391278754832e+01 
2.565656565656565746e+00 	1.655374810434607769e+00 	2.257745199752508825e+01 	4.437757616547708039e+01 
2.646464646464646631e+00 	1.804021694445151036e+00 	2.268277324534537343e+01 	4.443640672799023150e+01 
2.727272727272727515e+00 	1.943029293274971314e+00 	2.254302127111260745e+01 	4.400493530724315860e+01 
2.808080808080807955e+00 	2.074374365977044388e+00 	2.223919485635333615e+01 	4.324703850941534711e+01 
2.888888888888888840e+00 	2.199498339272194958e+00 	2.182779670571814279e+01 	4.227484325965355083e+01 
2.969696969696969724e+00 	2.318944795780429224e+00 	2.133651537519341446e+01 	4.114779427110894972e+01 
3.050505050505050608e+00 	2.433408090190165574e+00 	2.079625204836180075e+01 	3.993251754361821781e+01 
3.131313131313131493e+00 	2.544245494404792751e+00 	2.024888566174034565e+01 	3.870429473718280633e+01 
3.212121212121211933e+00 	2.652537027387987134e+00 	1.971861671058547927e+01 	3.749898874007757854e+01 
3.292929292929293261e+00 	2.757777373034949520e+00 	1.919673556499584777e+01 	3.631600036009294286e+01 
3.373737373737373701e+00 	2.859754241855477996e+00 	1.868016078697124982e+01 	3.515626590469706514e+01 
3.454545454545454586e+00 	2.959111330203491708e+00 	1.818439635843267865e+01 	3.404335417687246945e+01 
3.535353535353535470e+00 	3.056123548164960457e+00 	1.771467845466513324e+01 	3.298635937687629394e+01 
3.616161616161616355e+00 	3.150977417351133347e+00 	1.727323225710285470e+01 	3.198764677828211234e+01 
3.696969696969697239e+00 	3.243636817626592173e+00 	1.685558460581003004e+01 	3.103767494243446379e+01 
3.777777777777777679e+00 	3.334048908845964387e+00 	1.645793938925399758e+01 	3.013008176775315405e+01 
3.858585858585859008e+00 	3.422271069452449854e+00 	1.608177939961737124e+01 	2.926987283009532348e+01 
3.939393939393939448e+00 	3.508512666660175139e+00 	1.572882973514696658e+01 	2.845939187307568119e+01 
4.020202020202020776e+00 	3.592787774401080547e+00 	1.539837147763776315e+01 	2.769728265332778960e+01 
4.101010101010101216e+00 	3.675061497436770797e+00 	1.508669321316045497e+01 	2.697537572139859918e+01 
4.181818181818181657e+00 	3.755428418342929398e+00 	1.479248411098612692e+01 	2.629105048004358736e+01 
4.262626262626262985e+00 	3.833835973977973932e+00 	1.451376433590580461e+01 	2.564020509411160731e+01 
4.343434343434343425e+00 	3.910350051335529376e+00 	1.424982111334126600e+01 	2.502130320269558439e+01 
4.424242424242423866e+00 	3.984962045839218980e+00 	1.399834838624116884e+01 	2.442997688112185273e+01 
4.505050505050505194e+00 	4.057701128698568915e+00 	1.375909834076016658e+01 	2.386558691305327784e+01 
4.585858585858586522e+00 	4.128658343106621942e+00 	1.353212577221868074e+01 	2.332804801379503346e+01 
4.666666666666666963e+00 	4.197800640036676967e+00 	1.331477093058364325e+01 	2.281227001175196989e+01 
4.747474747474747403e+00 	4.265207482107637560e+00 	1.310812767472839724e+01 	2.231996999682655769e+01 
4.828282828282828731e+00 	4.330843087531286884e+00 	1.290944240493150730e+01 	2.184580257765804845e+01 
4.909090909090909172e+00 	4.394797140270549463e+00 	1.271930147963971081e+01 	2.139094556327464502e+01 
4.989898989898989612e+00 	4.457059660042869353e+00 	1.253649829214321976e+01 	2.095299261972648353e+01 
5.070707070707070940e+00 	4.517649004601243412e+00 	1.235993843572697592e+01 	2.052909533975036993e+01 
5.151515151515152269e+00 	4.576644825734218713e+00 	1.219038590283358126e+01 	2.012136664895973936e+01 
5.232323232323232709e+00 	4.634019460696961801e+00 	1.202577417969560614e+01 	1.972534139778181483e+01 
5.313131313131313149e+00 	4.689830180854532848e+00 	1.186635677224101570e+01 	1.934163572833266898e+01 
5.393939393939394478e+00 	4.744127187949204405e+00 	1.171294284624438298e+01 	1.897177765795657578e+01 
5.474747474747474918e+00 	4.796911455430514337e+00 	1.156409982842392914e+01 	1.861290406123962526e+01 
5.555555555555555358e+00 	4.848238569335245884e+00 	1.141960481179846809e+01 	1.826438587372205546e+01 
5.636363636363636687e+00 	4.898136210210672026e+00 	1.127986267373916185e+01 	1.792707990794116668e+01 
5.717171717171718015e+00 	4.946590007493574248e+00 	1.114415325981542182e+01 	1.759968494571889153e+01 
5.797979797979798455e+00 	4.993733690431581884e+00 	1.101222610076359487e+01 	1.728136046737141385e+01 
5.878787878787878896e+00 	5.039523652837251788e+00 	1.088411942092340823e+01 	1.697217649280435126e+01 
5.959595959595960224e+00 	5.084020752006502164e+00 	1.076067129762215302e+01 	1.667490125405799972e+01 
6.040404040404040664e+00 	5.127141335783971243e+00 	1.063722248402954840e+01 	1.637724319853831290e+01 
6.121212121212121993e+00 	5.169114177005256217e+00 	1.051954963463456494e+01 	1.609309567006731001e+01 
6.202020202020202433e+00 	5.209833023542064012e+00 	1.040464047398010727e+01 	1.581605024404272442e+01 
6.282828282828282873e+00 	5.249363743036981944e+00 	1.029264170108482013e+01 	1.554630117155991975e+01 
6.363636363636364202e+00 	5.287751384555192224e+00 	1.018371329926031876e+01 	1.528407977911242632e+01 
6.444444444444444642e+00 	5.324999233559551293e+00 	1.007766269173300699e+01 	1.502888692156261641e+01 
6.525252525252525970e+00 	5.361157221174870813e+00 	9.974459034230443777e+00 	1.478052874106269954e+01 
6.606060606060606410e+00 	5.396250697471401736e+00 	9.873814879665358646e+00 	1.453851332782116224e+01 
6.686868686868686851e+00 	5.430290555762537608e+00 	9.775776492574685506e+00 	1.430295274727061816e+01 
6.767676767676768179e+00 	5.463315918032336072e+00 	9.680459669101134423e+00 	1.407396259129238913e+01 
6.848484848484848619e+00 	5.495350712379678981e+00 	9.587341397932860332e+00 	1.385011317701742861e+01 
6.929292929292929948e+00 	5.526435017646981862e+00 	9.497083852918985158e+00 	1.363365317665839349e+01 
7.010101010101010388e+00 	5.556582476520498304e+00 	9.409053031758176644e+00 	1.342259598196447712e+01 
7.090909090909091717e+00 	5.585868848041537049e+00 	9.324010103814936556e+00 	1.321879639196107448e+01 
7.171717171717172157e+00 	5.613836661356102375e+00 	9.231798742926132562e+00 	1.300045802884234902e+01 
7.252525252525252597e+00 	5.641502339803222910e+00 	9.154258018614736869e+00 	1.281348446563272070e+01 
7.333333333333333925e+00 	5.668288207067238460e+00 	9.077475298593533637e+00 	1.262881938663529624e+01 
7.414141414141414366e+00 	5.694059082482909595e+00 	9.001451940844244604e+00 	1.244668647872120459e+01 
7.494949494949495694e+00 	5.719161729938487149e+00 	8.927419903386610400e+00 	1.226933626734275506e+01 
7.575757575757576134e+00 	5.743660714246650478e+00 	8.855313932207204530e+00 	1.209656469315819471e+01 
7.656565656565657463e+00 	5.767186911331769750e+00 	8.784212736202338334e+00 	1.192690161050095909e+01 
7.737373737373737903e+00 	5.789928494633612033e+00 	8.714280001250468644e+00 	1.176045914118053126e+01 
7.818181818181818343e+00 	5.811972207575108129e+00 	8.648168336308200921e+00 	1.160253420496320231e+01 
7.898989898989899672e+00 	5.833421372027854268e+00 	8.583275359196571586e+00 	1.144771576690064663e+01 
7.979797979797980112e+00 	5.854163627907979617e+00 	8.519546475228723992e+00 	1.129603472000573028e+01 
8.060606060606062329e+00 	5.874722583284402333e+00 	8.461993263392397324e+00 	1.115736681241855699e+01 
8.141414141414141881e+00 	5.894105842722346722e+00 	8.400052135814938481e+00 	1.101036258952706959e+01 
8.222222222222221433e+00 	5.912877385133630703e+00 	8.341046021253823994e+00 	1.087044702774516836e+01 
8.303030303030304538e+00 	5.931060896923517234e+00 	8.283828064447275707e+00 	1.073479797228989163e+01 
8.383838383838384090e+00 	5.948975817102510888e+00 	8.228929946559947695e+00 	1.060415591214264808e+01 
8.464646464646465418e+00 	5.966131921192264542e+00 	8.175555370594285165e+00 	1.047739079658123629e+01 
8.545454545454546746e+00 	5.982505916710485039e+00 	8.123607644838727992e+00 	1.035432572422762476e+01 
8.626262626262626299e+00 	5.998648773915183696e+00 	8.073591671103642398e+00 	1.023541908896201846e+01 
8.707070707070707627e+00 	6.014303411284762646e+00 	8.025191325342536430e+00 	1.012029039872635927e+01 
8.787878787878788955e+00 	6.029763116552255831e+00 	7.978639322057302863e+00 	1.000910659131355729e+01 
8.868686868686868507e+00 	6.044185334689391453e+00 	7.933033527117589578e+00 	9.900901329901532932e+00 
8.949494949494949836e+00 	6.058526428434023892e+00 	7.888512025141494632e+00 	9.794970941740821502e+00 
9.030303030303031164e+00 	6.072441168381163656e+00 	7.845078101094290268e+00 	9.691717771285254912e+00 
9.111111111111110716e+00 	6.085481388192993890e+00 	7.802559963639695617e+00 	9.591265516609098540e+00 
9.191919191919193821e+00 	6.098496867564869639e+00 	7.761794008302856263e+00 	9.494441160507674837e+00 
9.272727272727273373e+00 	6.111006984294960809e+00 	7.722217640219398049e+00 	9.400582627187166196e+00 
9.353535353535352925e+00 	6.123211582129569841e+00 	7.683950702755629081e+00 	9.309714433456385052e+00 
9.434343434343436030e+00 	6.134871105837318872e+00 	7.646715813082281876e+00 	9.221519514419263430e+00 
9.515151515151515582e+00 	6.146443605148550482e+00 	7.610737557243320239e+00 	9.135980658156530154e+00 
9.595959595959596911e+00 	6.157108130922117617e+00 	7.575133101671595703e+00 	9.052161679894883406e+00 
9.676767676767678239e+00 	6.167843524057796678e+00 	7.541069867215501432e+00 	8.971430094053260973e+00 
9.757575757575757791e+00 	6.178190847965797872e+00 	7.508050401455170331e+00 	8.893244989458850114e+00 
9.838383838383839120e+00 	6.188161676154437352e+00 	7.476044561727713145e+00 	8.817528917074982431e+00 
9.919191919191920448e+00 	6.198039066517119444e+00 	7.445305163005785154e+00 	8.744502168260034125e+00 
1.000000000000000000e+01	6.207080269729964961e+00	7.415032391582855986e+00	8.673299211287382349e+00



